Efficient Packet Transmission in Wireless Ad Hoc Networks with Partially Informed Nodes

One formal way of studying cooperation and incentive mechanisms in wireless ad hoc networks is to use game theory. In this respect, simple interaction models such as the forwarder's dilemma have been proposed and used successfully. However, this type of models is not suited to account for possible fluctuations of the wireless links of the network. Additionally, it does not allow one to study the way a node transmits its own packets. At last, the repeated game models used in the related literature do not allow the important scenario of nodes with partial information (about the link state and nodes actions) to be studied. One of the contributions of the present work is precisely to provide a general approach to integrate all of these aspects. Second, the best performance the nodes can achieve under partial information is fully characterized for a general form of utilities. Third, we derive an equilibrium transmission strategy which allows a node to adapt its transmit power levels and packet forwarding rate to link fluctuations and other nodes actions. The derived results are illustrated through a detailed numerical analysis for a network model built from a generalized version of the forwarder's dilemma. The analysis shows in particular that the proposed strategy is able to operate in presence of channel fluctuations and to perform significantly better than existing transmission mechanisms (e.g., in terms of consumed network energy).

==> Figure6.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{735.02740895bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79033802)%
    \put(0,0){\includegraphics[width=\unitlength]{Figure6.pdf}}%
    \put(0.08592077,0.04233865){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.24896905,0.04233865){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.42560049,0.04233865){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.60223193,0.04233865){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.77886472,0.04233865){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.95719678,0.04233865){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.04176339,0.06611598){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.04176339,0.14424229){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.04176339,0.22236723){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.04176339,0.30049354){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.04176339,0.37861849){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.04176339,0.45674479){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.04176339,0.53486974){\makebox(0,0)[lb]{\smash{0.7}}}%
    \put(0.04176339,0.61299605){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.04176339,0.69112358){\makebox(0,0)[lb]{\smash{0.9}}}%
    \put(0.06893774,0.76755118){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.33388694,0.00667196){\makebox(0,0)[lb]{\smash{Probabilityofmisdetection }}}%
    \put(0.02308096,0.26652611){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Packet forwarding rate}}}}%
    \put(0.81283215,0.33955601){\makebox(0,0)[lb]{\smash{SARA}}}%
    \put(0.81283215,0.29709639){\makebox(0,0)[lb]{\smash{ICARUS}}}%
    \put(0.81283215,0.25463677){\makebox(0,0)[lb]{\smash{GTFT}}}%
  \end{picture}%
\endgroup%

